A Programming Framework for Differential Privacy with Accuracy Concentration Bounds

Differential privacy offers a formal framework for reasoning about privacy and accuracy of computations on private data. It also offers a rich set of building blocks for constructing data analyses. When carefully calibrated, these analyses simultaneously guarantee privacy of the individuals contributing their data, and accuracy of their results for inferring useful properties about the population. The compositional nature of differential privacy has motivated the design and implementation of several programming languages aimed at helping a data analyst in programming differentially private analyses. However, most of the programming languages for differential privacy proposed so far provide support for reasoning about privacy but not for reasoning about the accuracy of data analyses. To overcome this limitation, in this work we present DPella, a programming framework providing data analysts with support for reasoning about privacy, accuracy and their trade-offs. The distinguishing feature of DPella is a novel component which statically tracks the accuracy of different data analyses. In order to make tighter accuracy estimations, this component leverages taint analysis for automatically inferring statistical independence of the different noise quantities added for guaranteeing privacy. We show the flexibility of our approach by not only implementing classical counting queries (e.g., CDFs) but also by analyzing hierarchical counting queries (like those done by Census Bureaus), where accuracy have different constraints per level and data analysts should figure out the best manner to calibrate privacy to meet the accuracy requirements.

==> graphs/cdf_real_noisy.csv <==
packetLen,realCDF,noisyCDF,errTh
1000,23135,23137.17757284,52.9831736654804
2000,23540,23572.8623283342,52.9831736654804
3000,23790,23787.9831925584,52.9831736654804
4000,23935,23968.4314766994,52.9831736654804
5000,24112,24113.1033512948,52.9831736654804
6000,24323,24326.1382189049,52.9831736654804
7000,24455,24468.2693781121,52.9831736654804
8000,24615,24609.6242452598,52.9831736654804
9000,24669,24669.0521348352,52.9831736654804
10000,24754,24751.2528803808,52.9831736654804


==> graphs/errComparison95.csv <==
bins,empiricalCDF1,empiricalCDF2,theoreticalCDF1,theoreticalCDF2
3,11.3152375763328,4.91201817891302,12.2830336866663,13.5411333917236
4,17.4165858989203,6.50336096364293,17.5281065386955,14.3548230010294
5,21.4443018723306,6.48276841830986,23.0258509299405,14.9859696600035
6,29.7435905682873,6.76569299878868,28.7249504566923,16.2195196071836
7,33.2424382321942,7.57955798821522,34.5914969582651,17.7637440620581
8,43.8669622698499,8.03325216703399,40.6013905218706,19.2139312525966
9,42.7242241319181,8.17108521632957,46.7366116580119,20.5864595207397
10,51.2086941301845,7.89978647542637,52.9831736654804,21.8933824531832
11,59.7718317701756,9.46311135391689,59.329903009876,23.1438848506647
12,60.1642291660683,9.89672934205165,65.7676670801039,24.345161487226
13,69.3461601051089,11.1116919096123,72.2888612032019,25.5029763786293
14,75.78024634674,10.8658471292987,78.8870544443695,26.6220342592026
15,81.1499304838671,10.5319244823266,85.556737119843,27.7062361691981
16,93.7633487932648,11.0757621963254,92.2931359327004,28.7588605810119
17,98.0567535559197,12.3167361042613,99.0920754993735,29.782695028502
18,103.254959454974,12.3102569475706,105.949872566103,30.7801338638827
19,118.562431809557,13.3131520787488,112.863253801688,31.7532522444281
20,119.383175805224,12.810008736728,119.82929094216,32.7038630677021
21,121.216368357888,12.8863524064499,126.845348936826,33.6335614356535
22,129.43740762656,15.8511692863024,133.909043992071,34.5437598391511
23,135.714767309932,13.1236295635779,141.018209258112,35.4357163305726
24,147.526822725865,14.3103174352697,148.170866493646,36.3105573239605
25,160.163298654518,14.0541437933207,155.365202460555,37.1692962269422
26,158.823186259505,14.9175534338471,162.599549100962,38.0128488015869
27,166.017255165225,16.9535712970952,169.872366768075,38.8420459313774
28,173.031398058073,16.9681124381935,177.182229944417,39.6576443115304
29,192.345120675635,16.025604295118,184.527815002674,40.4603354620748
30,220.363235772796,16.2500989481043,191.907889656484,41.2507533752289
31,194.090943328184,17.1841987307156,199.321303819213,42.029481042349
32,194.081690517782,16.5731808649101,206.766981643319,42.7970560552268
33,197.649418356246,18.0439127357296,214.243914555676,43.5539754376557
34,210.68808323157,17.1512241765834,221.751155137785,44.3006998330175
35,230.805048363825,17.5541294095897,229.287811726519,45.0376571500251
36,230.51842223469,20.1358251140757,236.853043632364,45.7652457501153
37,246.525261933686,17.8401478214639,244.446056889334,46.4838372451724
38,255.170789849792,17.9111340445845,252.066100464654,47.1937789624022
39,265.297758808719,19.8387521312971,259.712462867662,47.8953961236221
40,276.057050927149,19.6043068882329,267.384469106717,48.5889937784877
41,291.149571009613,19.591082488569,275.08147795059,49.2748585248602
42,295.059739713773,18.860186365672,282.802879457169,49.9532600443419
43,266.811779570137,18.451636171438,290.548092737645,50.6244524767423
44,296.84576717408,18.7702997800382,298.316563928779,51.2886756537005
45,301.073399236035,20.3675967757,306.107764349594,51.9461562087529
46,294.986138216452,21.7851430148408,313.921188821982,52.5971085786763
47,325.06192459383,21.1824836843119,321.75635413741,53.2417359088745
48,323.776739132881,21.4946975208832,329.61279765417,53.8802308738396
49,322.81988458598,19.2680817437575,337.490076011566,54.5127764222463
50,359.671646444432,19.8398880770513,345.387763949107,55.1395464549935
51,338.685446543723,20.722761704065,353.305453220194,55.7607064434383
52,367.72018858587,22.4580551704767,361.242751591042,56.376413994163
53,353.17999543524,23.5382731743848,369.199281916624,56.9868193658324
54,377.014058546878,21.4473610775948,377.174681286386,57.5920659430283
55,373.47711714083,21.8953733780096,385.168600233255,58.1922906713687
56,409.495793448739,24.024897343446,393.180702000192,58.7876244577185
57,385.422884501473,21.3695755355668,401.210661859147,59.3781925388622
58,394.738214928515,22.1622674363849,409.258166477824,59.9641148216303
59,398.384112898435,23.9572306199944,417.322913330123,60.5455061971433
60,428.287327932094,24.4628632156089,425.404610146566,61.1224768315434
61,418.443010435944,23.0084206699761,433.502974401366,61.6951324353368
62,420.63684207218,22.9502740755035,441.617732833143,62.2635745132405
63,447.252798414406,24.4898980329057,449.748620996568,62.8279005962373
64,456.229961029579,26.3913122269949,457.895382842474,63.3882044573658
65,444.198538370969,25.0648699887153,466.057770324226,63.9445763126206
66,475.634715036516,23.982754729967,474.235543028308,64.4971030082027
67,458.838098394092,25.1632787305954,482.428467827312,65.0458681952395
68,478.235473411036,23.2883501542401,490.636318553647,65.5909524929856
69,475.141089457926,27.8578676652786,498.858875692436,66.1324336414228
70,510.203424844517,24.7290576708404,507.095926092235,66.6703866440895
71,524.337876310613,23.9659037975462,515.347262692267,67.204883901896
72,492.010263760295,27.384271885071,523.612684265043,67.7359953386124
73,545.246373482638,29.0265490289872,531.891995173274,68.2637885186561
74,569.336471972246,27.8938889074727,540.185005140104,68.7883287577488
75,562.827738771604,27.3989152497814,548.491529031773,69.3096792269657
76,514.475472656902,26.314015698285,556.811386651865,69.8279010506541
77,554.499466350568,25.7107144970749,565.144402546391,70.3430533986568
78,567.499880022826,26.4697962482785,573.490405818999,70.8551935732428
79,579.013135665299,28.3098333856658,581.84922995566,71.3643770911116
80,601.725116820077,28.188582408832,590.22071265823,71.8706577608083
81,575.407359494042,27.7222453368754,598.604695686341,72.3740877558622
82,576.752483905482,26.6884636265375,607.001024707096,72.8747176839323
83,601.70315575037,25.1243114118523,615.409549152099,73.3725966522264
84,657.775783503066,28.1192448875509,623.830122081374,73.8677723294336
85,594.904237542768,26.4864478576709,632.262600053766,74.3602910043984
86,657.916744769426,28.0269542635807,640.706843003445,74.8501976417419
87,655.884083487264,29.5356436619569,649.162714122146,75.3375359346228
88,649.293589267153,28.1954174491289,657.630079746833,75.8223483548171
89,688.110290749897,28.9896336590684,666.108809252466,76.3046762002811
90,687.011579348795,28.616097156868,674.598774949583,76.7845596403505
91,650.221579092051,28.8019188301295,683.099851986447,77.2620377587187
92,696.010772834436,31.9473965881324,691.611918255479,77.7371485943259
93,689.711937302859,30.0181889598728,700.134854303774,78.2099291802827
94,692.873989147106,29.115754935805,708.668543247456,78.6804155809423
95,673.195899535008,28.2734101116675,717.212870689681,79.1486429272274
96,740.13149365872,29.0984770485488,725.767724642096,79.6146454503136
97,741.358919184674,29.5250774022865,734.332995449565,80.078456513759
98,712.838611636744,31.1840633957232,742.908575718007,80.5401086441693
99,768.489424478642,31.4611382217061,751.494360245169,80.9996335604788
100,765.055774693971,29.0368804990215,760.090245954208,81.4570622019213
101,762.038097345965,29.4824089370896,768.69613182992,81.9124247547656
102,754.541168327008,31.3277286443444,777.311918857503,82.3657506778777
103,754.25236275268,31.8112276628879,785.937509963714,82.8170687271753
104,773.640520060693,33.4062818102996,794.572809960318,83.2664069790314
105,793.568192156602,33.4838156944304,803.217725489709,83.7137928526817
106,797.354557179403,35.3754306865025,811.872164972602,84.1592531316881
107,828.571373678462,31.3970258861335,820.536038557701,84.6028139845059
108,820.030220659613,32.0786944713402,829.209258073247,85.0445009842003
109,832.992213822013,29.9933284850663,837.891736980362,85.4843391273547
110,837.920536357501,32.1407007401805,846.583390328105,85.9223528522118
111,882.3841912898,31.1671739669889,855.284134710162,86.3585660560841
112,845.280208729135,30.7859969162047,863.993888223098,86.7930021120703
113,861.904821225898,32.8788412692563,872.712570426095,87.2256838851116
114,891.015734557194,35.7921235744749,881.440102302127,87.6566337474181
115,877.133353956549,33.4380787516364,890.176406220483,88.0858735932969
116,873.632516675237,34.2943901000593,898.921405900601,88.5134248534093
117,896.975814921649,34.3571767903433,907.675026377154,88.9393085084832
118,886.70566948013,35.3681934428432,916.437193966319,89.3635451025077
119,954.85984050976,32.8511365753368,925.207836233197,89.7861547554323
120,894.55141618856,35.210694634116,933.986881960325,90.2071571753927
121,911.323497100824,33.5148484633213,942.774261117239,90.626571670487
122,927.194100720022,35.714802348074,951.569904831044,91.0444171601202
123,928.972998134121,32.9781331509969,960.373745357948,91.4607121859366
124,947.341771132448,31.4569860645237,969.185716055719,91.8754749223597
125,1040.10105410772,35.6220262209516,978.005751357036,92.2887231867546
126,940.86224678382,35.6771635026631,986.833786743689,92.7004744492313
127,976.620869238788,35.5780317398949,995.669758721598,93.110745842103
128,997.010436664691,34.7312242858801,1004.51360479662,93.5195541690146
129,957.149813394774,36.6774975230044,1013.36526345112,93.9269159137554
130,994.006388525956,35.1846886341354,1022.22467412124,94.3328472487697
131,1100.76936624877,34.0320099941793,1031.09177717492,94.7373640433768
132,1033.72733136991,34.5048176887653,1039.96651389053,95.1404818717132
133,1031.23743542856,36.8055846982271,1048.84882643617,95.5422160204092
134,1061.54897933144,36.030127634729,1057.73865784966,95.9425814960086
135,1003.1986896542,34.7658972918077,1066.63595201898,96.3415930321438
136,1063.27701929609,36.0036932601189,1075.54065366345,96.7392650964758
137,1062.17143940984,38.5548252712938,1084.45270831535,97.1356118974074
138,1105.31942033792,37.1686809317835,1093.37206230215,97.5306473905802
139,1133.51180379891,37.6858467205417,1102.29866272917,97.924385285162
140,1019.34441569063,35.7526753409367,1111.23245746286,98.3168390499352
141,1111.20407877429,39.6781210925014,1120.17339511443,98.7080219191911
142,1125.27139175582,36.9360511158324,1129.12142502405,99.0979468984404
143,1081.3844603429,39.3098097447487,1138.07649724539,99.4866267699443
144,1106.44828446185,34.2899924187363,1147.03856253072,99.8740740980752
145,1098.01017217784,40.0256649485946,1156.00757231631,100.260301234512
146,1150.61138942842,39.6597667552496,1164.9834787083,100.645320323277
147,1123.460464001,39.7351052380182,1173.96623446891,101.029143305619
148,1174.05733238423,38.0559427784417,1182.95579300308,101.411781924751
149,1155.51661823849,37.1356582289769,1191.95210834542,101.793247730444
150,1154.19982989631,36.5271762686549,1200.95513514754,102.173552083486
151,1225.37395206211,38.0364435249337,1209.96482866571,102.55270616001
152,1228.94253518502,39.3302217186026,1218.98114474884,102.930720955688
153,1219.59317096728,38.2157199161347,1228.0040398268,103.307607289815
154,1142.12631451042,38.0732587701804,1237.03347089901,103.683375809266
155,1275.9676486119,37.5650182735801,1246.06939552335,104.058036992337
156,1208.51612702034,38.0702204770042,1255.11177180535,104.431601152486
157,1269.84398277853,37.5609691359666,1264.16055838766,104.80407844196
158,1266.28280208376,42.634099086928,1273.21571443979,105.175478855319
159,1304.7600875588,38.985585321113,1282.2771996481,105.545812232869
160,1214.49432051398,37.5556878416058,1291.34497420605,105.91508826399
161,1306.2038352524,37.3066037898303,1300.41899880469,106.283316490378
162,1301.00907164748,40.1213037844743,1309.49923462339,106.650506309196
163,1271.15146733219,41.8193479816109,1318.5856433208,107.016666976136
164,1262.23964728506,40.3906198777727,1327.67818702602,107.381807608403
165,1284.00408226649,39.9495898582622,1336.77682833,107.745937187616
166,1346.38922219841,41.5313346333173,1345.88153027715,108.109064562629
167,1432.09968129324,39.6192036594629,1354.99225635711,108.471198452278
168,1394.00737443762,35.2814643135855,1364.10897049682,108.83234744806
169,1419.19117952228,40.7732161428212,1373.23163705262,109.192520016729
170,1352.8820472352,38.7571710740081,1382.36022080272,109.551724502839
171,1361.87166873184,39.792202831297,1391.49468693969,109.909969131212
172,1355.59213186309,41.1064848458806,1400.6350010632,110.26726200934
173,1483.95126043481,37.3715579516118,1409.78112917296,110.623611129731
174,1412.44746980749,39.444117386119,1418.93303766172,110.979024372195
175,1387.85715834902,42.0798118750254,1428.09069330856,111.333509506065
176,1348.54324961185,40.7773199761661,1437.25406327222,111.687074192367
177,1483.47955197437,40.7848370356794,1446.42311508462,112.039725985937
178,1460.08514474069,41.7937416512556,1455.5978166446,112.391472337479
179,1472.67445070667,43.0093179761072,1464.77813621166,112.742320595577
180,1451.06480303297,38.4245254039954,1473.96404239996,113.092278008656
181,1427.23759554855,43.6211944780229,1483.15550417239,113.441351726892
182,1469.11224737501,40.284342520262,1492.3524908348,113.789548804078
183,1462.52860833292,42.9376293045813,1501.55497203036,114.136876199444
184,1509.24940546645,40.3676945734984,1510.76291773399,114.483340779431
185,1486.72298465144,44.8818293497013,1519.97629824698,114.828949319428
186,1491.08669052066,41.3337394057498,1529.1950841917,115.173708505459
187,1477.13268853327,45.7504516688057,1538.4192465064,115.517624935836
188,1522.23571885748,42.0045907633841,1547.64875644018,115.86070512277
189,1547.41201710912,44.3268179120679,1556.88358554798,116.202955493946
190,1544.14435272892,41.4004390448348,1566.12370568575,116.544382394061
191,1574.46135183734,40.2955920994294,1575.36908900572,116.88499208632
192,1523.58396968957,43.8476829034663,1584.6197079517,117.224790753909
193,1632.34294150293,41.7426565142594,1593.87553525456,117.563784501423
194,1599.47125515991,42.7732307009643,1603.13654392776,117.901979356266
195,1599.65864081955,46.5571009134255,1612.40270726296,118.23938127002
196,1595.74137749018,43.9696000079841,1621.67399882576,118.57599611978
197,1670.17960536719,43.0501987641272,1630.95039245152,118.911829709461
198,1623.99473203215,44.8658666114592,1640.23186224121,119.246887771076
199,1565.22745646396,45.8984745841045,1649.51838255742,119.581175965978
200,1681.44526489407,44.5785941112555,1658.80992802041,119.914699886091
201,1812.70486757339,46.0939943587619,1668.10647350423,120.247465055094
202,1680.77346704936,42.8427203792993,1677.40799413295,120.57947692959
203,1679.32474675599,46.7289990507799,1686.71446527694,120.910740900253
204,1671.32081604289,44.5065780981822,1696.02586254923,121.241262292935
205,1657.97222092277,45.7354533687266,1705.34216180194,121.571046369768
206,1686.62535997877,43.3073621892198,1714.66333912278,121.900098330225
207,1853.69329168153,41.545305595352,1723.98937083161,122.228423312169
208,1742.55439386141,48.8346744048005,1733.3202334771,122.556026392875
209,1774.15190304529,45.0217444952457,1742.65590383343,122.882912590033
210,1750.6668019018,45.591355962621,1751.99635889701,123.209086862726
211,1799.95461732341,47.6662173421069,1761.34157588334,123.53455411239
212,1786.54184493198,43.8740881733946,1770.69153222391,123.859319183755
213,1714.84228618641,45.3312843599588,1780.04620556311,124.183386865761
214,1802.46208875616,46.4957311978173,1789.40557375523,124.506761892462
215,1666.6768564848,42.5012726079085,1798.76961486156,124.829448943906
216,1872.84646625059,46.1773978040619,1808.13830714744,125.151452646997
217,1865.14690720792,48.0669777297711,1817.5116290795,125.472777576346
218,1844.16266476476,44.2275976807749,1826.88955932279,125.793428255093
219,1734.29019039361,42.9927727499136,1836.27207673814,126.113409155723
220,1769.03357597741,43.9333542982756,1845.6591603794,126.432724700862
221,1817.79712852351,48.2223146620885,1855.05078949086,126.75137926405
222,1860.16890766285,43.9733060865839,1864.44694350463,127.069377170513
223,1866.642833887,42.7630728170994,1873.84760203815,127.386722697906
224,1905.30331667909,48.6435476309373,1883.25274489162,127.703420077047
225,1870.63931290443,44.7321587634004,1892.66235204564,128.019473492637
226,1803.79039522034,45.8307920243535,1902.07640365874,128.334887083965
227,1913.15068082097,49.6891239720735,1911.49488006503,128.649664945597
228,1869.3666200027,42.8230104854083,1920.91776177192,128.963811128055
229,1848.59719008082,45.0274707590939,1930.34502945778,129.277329638483
230,2042.64801068806,48.2714241202724,1939.77666396975,129.590224441294
231,1881.0784002968,44.1157169960621,1949.21264632151,129.902499458811
232,1919.92698018433,46.7718999592449,1958.65295769111,130.214158571895
233,1963.01898783175,46.9512575598503,1968.09757941889,130.525205620558
234,2034.65993482256,45.776413066221,1977.54649300534,130.835644404565
235,1981.9295933878,52.2365320093684,1986.99968010907,131.145478684027
236,1995.94722180346,45.2631647556473,1996.45712254479,131.454712179981
237,1912.75367668582,47.7320233643404,2005.91880228132,131.76334857496
238,2058.07503743609,48.1302847229676,2015.38470143966,132.071391513549
239,2062.00928507345,47.0252579906041,2024.85480229104,132.378844602937
240,1992.76629194522,46.1909587386172,2034.32908725504,132.685711413451
241,2031.2674666856,46.326619440466,2043.80753889776,132.991995479088
242,2068.2789908398,46.8936693914206,2053.29013992998,133.297700298032
243,2096.30360261541,48.1883380943585,2062.77687320537,133.602829333161
244,2128.36922569047,48.620388423636,2072.26772171871,133.907386012551
245,1982.10486864672,45.5096721325439,2081.76266860419,134.211373729962
246,2052.47269812959,47.2091880937205,2091.26169713364,134.514795845323
247,2099.48077056037,46.6083838628065,2100.76479071495,134.817655685201
248,2184.33830353863,45.9748285791256,2110.27193289031,135.119956543273
249,2024.02466130478,48.8953855904165,2119.78310733466,135.421701680772
250,1937.92671457099,45.9312792754603,2129.29829785406,135.722894326943
251,2109.73983143458,46.1122664451546,2138.81748838413,136.023537679482
252,2166.03109885284,49.0846192305297,2148.34066298848,136.323634904964
253,2062.29539216117,53.7798619157433,2157.86780585722,136.623189139272
254,2081.47641603879,50.6746027250436,2167.39890130542,136.922203488012
255,2053.12004979324,53.5927704941252,2176.93393377167,137.220681026925
256,2228.8967784515,52.7481116300316,2186.47288781659,137.518624802288
257,2145.92869621993,49.0157726579639,2196.01574812145,137.81603783131
258,2120.96558596721,49.0201748404153,2205.56249948671,138.112923102523
259,2372.99779364871,52.9672608586834,2215.11312683066,138.40928357616
260,2159.36808380059,51.5633277417966,2224.66761518807,138.705122184537
261,2312.42788305174,50.4445414038812,2234.22594970881,139.000441832417
262,2275.92548793271,48.8352270112555,2243.78811565655,139.295245397376
263,2319.36590555151,49.2281207707765,2253.35409840745,139.589535730158
264,2267.15722442839,47.8901567865922,2262.92388344888,139.883315655029
265,2311.15490487061,51.9303453733554,2272.49745637816,140.176587970118
266,2325.1199869568,52.1881004401432,2282.07480290129,140.469355447759
267,2312.42828525447,49.7352281104688,2291.65590883178,140.761620834824
268,2344.14233144207,53.5349697672592,2301.24076008938,141.053386853052
269,2298.91463521524,49.9535070399805,2310.82934269892,141.344656199368
270,2361.49274687716,52.9330554865383,2320.42164278914,141.635431546204
271,2351.21790770524,51.3432612105982,2330.01764659153,141.925715541812
272,2297.8622523041,53.0294205270029,2339.6173404392,142.215510810565
273,2321.64763565788,50.7137615387837,2349.22071076573,142.504819953265
274,2335.26470458482,51.0424104355192,2358.82774410413,142.793645547439
275,2399.28486514245,49.7280520049817,2368.43842708565,143.081990147627
276,2231.27625199185,53.2723372571551,2378.05274643883,143.369856285676
277,2358.02606239239,53.9290258246192,2387.67068898835,143.657246471017
278,2421.66236310459,51.9704682137297,2397.29224165401,143.944163190947
279,2439.12726875477,52.229969355243,2406.91739144972,144.230608910902
280,2446.75938949767,57.0841672677585,2416.54612548251,144.516586074726
281,2341.50751574499,52.9261517332661,2426.17843095145,144.802097104936
282,2409.53674595235,51.3149374370025,2435.81429514677,145.087144402986
283,2357.56865211783,50.0585361873298,2445.45370544882,145.37173034952
284,2512.38103579745,53.7687545605031,2455.09664932712,145.655857304627
285,2473.50060150793,50.9689036657808,2464.74311433945,145.939527608089
286,2246.79646265371,52.041468586983,2474.39308813092,146.222743579629
287,2436.78515221872,51.7883003350855,2484.04655843301,146.50550751915
288,2482.54200103177,52.5172150872218,2493.7035130627,146.787821706969
289,2436.62478541568,49.8719173265059,2503.3639399216,147.069688404061
290,2645.45944708171,51.6026237407692,2513.02782699501,147.351109852278
291,2506.13497797792,51.9503389445348,2522.69516235112,147.632088274583
292,2491.39786710885,55.4992041423762,2532.3659341401,147.912625875272
293,2613.56405462391,53.2913142346644,2542.04013059332,148.192724840192
294,2669.60910009422,51.0090751102765,2551.71774002245,148.472387336959
295,2640.463523317,52.7131275869199,2561.39875081867,148.751615515172
296,2459.64813938935,50.3582012593413,2571.0831514519,149.030411506622
297,2473.18968889282,54.050440529864,2580.77093046994,149.3087774255
298,2599.99390570547,52.3772903331848,2590.4620764977,149.586715368599
299,2606.96392487165,52.7562503065536,2600.15657823646,149.864227415518
300,2647.79599215431,55.0869394570436,2609.85442446306,150.141315628857


==> graphs/optBeta.csv <==
beta,err_cdf1,err_cdf2
1,3107,166
0.99,3112,166
0.98,3117,166
0.97,3123,167
0.96,3128,167
0.95,3133,167
0.94,3138,167
0.93,3144,167
0.92,3149,167
0.91,3154,167
0.9,3160,167
0.89,3166,168
0.88,3171,168
0.87,3177,168
0.86,3183,168
0.85,3189,168
0.84,3194,168
0.83,3200,168
0.82,3207,169
0.81,3213,169
0.8,3219,169
0.79,3225,169
0.78,3232,169
0.77,3238,169
0.76,3245,169
0.75,3251,170
0.74,3258,170
0.73,3265,170
0.72,3272,170
0.71,3279,170
0.7,3286,170
0.69,3293,171
0.68,3300,171
0.67,3308,171
0.66,3315,171
0.65,3323,171
0.64,3330,172
0.63,3338,172
0.62,3346,172
0.61,3354,172
0.6,3363,172
0.59,3371,172
0.58,3380,173
0.57,3388,173
0.56,3397,173
0.55,3406,173
0.54,3415,173
0.53,3425,174
0.52,3434,174
0.51,3444,174
0.5,3454,174
0.49,3464,175
0.48,3474,175
0.47,3485,175
0.46,3496,175
0.45,3507,176
0.44,3518,176
0.43,3529,176
0.42,3541,176
0.41,3553,177
0.4,3565,177
0.39,3578,177
0.38,3591,177
0.37,3604,178
0.36,3618,178
0.35,3632,178
0.34,3647,179
0.33,3662,179
0.32,3677,179
0.31,3693,180
0.3,3709,180
0.29,3726,181
0.28,3744,181
0.27,3762,181
0.26,3781,182
0.25,3800,182
0.24,3821,183
0.23,3842,183
0.22,3864,184
0.21,3888,184
0.2,3912,185
0.19,3938,185
0.18,3965,186
0.17,3993,186
0.16,4024,187
0.15,4056,188
0.14,4090,188
0.13,4127,189
0.12,4167,190
0.11,4211,191
0.1,4259,192
0.09,4311,193
0.08,4370,194
0.07,4437,196
0.06,4514,197
0.05,4605,199
0.04,4717,201
0.03,4861,204
0.02,5063,208
0.01,5410,215


==> graphs/optEps.csv <==
eps,err_cdf1,err_cdf2
1,53,22
0.99,54,22
0.98,54,22
0.97,55,23
0.96,55,23
0.95,56,23
0.94,56,23
0.93,57,24
0.92,58,24
0.91,58,24
0.9,59,24
0.89,60,25
0.88,60,25
0.87,61,25
0.86,62,25
0.85,62,26
0.84,63,26
0.83,64,26
0.82,65,27
0.81,65,27
0.8,66,27
0.79,67,28
0.78,68,28
0.77,69,28
0.76,70,29
0.75,71,29
0.74,72,30
0.73,73,30
0.72,74,30
0.71,75,31
0.7,76,31
0.69,77,32
0.68,78,32
0.67,79,33
0.66,80,33
0.65,82,34
0.64,83,34
0.63,84,35
0.62,85,35
0.61,87,36
0.6,88,36
0.59,90,37
0.58,91,38
0.57,93,38
0.56,95,39
0.55,96,40
0.54,98,41
0.53,100,41
0.52,102,42
0.51,104,43
0.5,106,44
0.49,108,45
0.48,110,46
0.47,113,47
0.46,115,48
0.45,118,49
0.44,120,50
0.43,123,51
0.42,126,52
0.41,129,53
0.4,132,55
0.39,136,56
0.38,139,58
0.37,143,59
0.36,147,61
0.35,151,63
0.34,156,64
0.33,161,66
0.32,166,68
0.31,171,71
0.3,177,73
0.29,183,75
0.28,189,78
0.27,196,81
0.26,204,84
0.25,212,88
0.24,221,91
0.23,230,95
0.22,241,100
0.21,252,104
0.2,265,109
0.19,279,115
0.18,294,122
0.17,312,129
0.16,331,137
0.15,353,146
0.14,378,156
0.13,408,168
0.12,442,182
0.11,482,199
0.1,530,219


==> graphs/uniVScher.csv <==
nBuckets,union,chernoff
3,26.9988580219816,23.1611676674634
4,40.6013905218706,24.7885451980312
5,55.2146091786225,27.1446223947456
6,70.6332483774019,30.3183470398667
7,86.7216754754654,33.2705889106678
8,103.383490821659,36.045098005511
9,120.546616457997,38.6726849119519
10,138.155105579643,41.1760478776171
11,156.164264048997,43.5724984443717
12,174.537561421681,45.8756081368362
13,193.244579005845,48.0962573833993
14,212.259593062288,50.2433327808677
15,231.560564855954,52.3242071784083
16,251.128401199155,54.3450801204847
17,270.94640055762,56.3112254054138
18,290.99982991631,58.2271750418979
19,311.275595950423,60.0968585476209
20,331.761985604081,61.9237101960145
21,352.448458674517,63.710752809546
22,373.32547998727,65.4606640937323
23,394.384382143208,67.1758297726933
24,415.617252177117,68.8583866081837
25,437.016837136522,70.5102575666525
26,458.576464789925,72.1331808221587
27,480.289976550146,73.7287338695582
28,502.151670347289,75.2983537217151
29,524.156251672086,76.8433539429159
30,546.298791379101,78.3649391053752
31,568.574689121789,79.8642171310288
32,590.979641509984,81.3422098857547
33,613.509614251182,82.7998623200058
34,636.160817671393,84.2380503930221
35,658.929685118101,85.6575879732923
36,681.812853833251,87.0592328728161
37,704.807147952905,88.443692144793
38,727.909563345958,89.8116267520023
39,751.117254049761,91.1636556951245
40,774.427520097753,92.5003596756425
41,797.837796565018,93.8222843560484
42,821.345643683106,95.1299432703128
43,844.948737896781,96.4238204295186
44,868.64486375309,97.7043726608942
45,892.431906528122,98.9720317129282
46,916.307845509446,100.227206154608
47,940.270747862931,101.470283092927
48,964.318763021744,102.701629729532
49,988.450117543099,103.921594774587
50,1012.66311038503,105.130509733582
51,1036.95610856116,106.328690080818
52,1061.32754313632,107.516436331534
53,1085.77590553042,108.694035023236
54,1110.29974410124,109.861759615443
55,1134.89766098049,111.019871316036
56,1159.56830914001,112.168619841406
57,1184.3103896676,113.308244116774
58,1209.12264923408,114.438972922382
59,1234.00387773505,115.561025490563
60,1258.95290609259,116.674612058217
61,1283.96860420356,117.779934378685
62,1309.04987902244,118.877186196633
63,1334.19567276792,119.966553689168
64,1359.40496124331,121.048215876072
65,1384.67675226209,122.122345001779
66,1410.01008417019,123.189106891425
67,1435.40402445798,124.248661283112
68,1460.85766845509,125.301162138299
69,1486.37013810202,126.346757932051
70,1511.94058079299,127.385591924735
71,1537.56816828489,128.417802416597
72,1563.25209566777,129.443522986506
73,1588.99158039246,130.462882716083
74,1614.78586135155,131.476006400268
75,1640.63419801,132.483014745338
76,1666.53586958214,133.484024555272
77,1692.49017425202,134.479148907288
78,1718.49642843422,135.468497317326
79,1744.55396607264,136.452175896158
80,1770.66213797469,137.430287496779
81,1796.82031117891,138.402931853669
82,1823.0278683537,139.370205714453
83,1849.28420722548,140.332202964482
84,1875.58874003435,141.289014744788
85,1901.9408930157,142.240729563824
86,1928.34010590618,143.18743340342
87,1954.78583147276,144.12920981928
88,1981.27753506328,145.066140036389
89,2007.81469417758,145.998303039626
90,2034.39679805782,146.925775659882
91,2061.02334729705,147.848632655954
92,2087.69385346495,148.766946792458
93,2114.4078387499,149.680788914007
94,2141.1648356164,150.590228015864
95,2167.96438647707,151.495331311272
96,2194.80604337851,152.396164295653
97,2221.68936770016,153.29279080786
98,2248.6139298657,154.185273088625
99,2275.57930906612,155.073671836387
100,2302.58509299405,155.958046260617

